Global fits of simplified models for dark matter with GAMBIT II. Vector dark matter with an $s$-channel vector mediator

Global fits explore different parameter regions of a given model and apply constraints obtained at many energy scales. This makes it challenging to perform global fits of simplified models, which may not be valid at high energies. In this study, we derive a unitarity bound for a simplified vector dark matter model with an $s$-channel vector mediator, and apply it to global fits of this model with \GB in order to correctly interpret missing energy searches at the LHC. Two parameter space regions emerge as consistent with all experimental constraints, corresponding to different annihilation modes of the dark matter. We show that although these models are subject to strong validity constraints, they are currently most strongly constrained by measurements less sensitive to the high-energy behaviour of the theory. Understanding when these models cannot be consistently studied will become increasingly relevant as they are applied to LHC Run 3 data.

==> images/BestFitPoints.txt <==
# Best fit points:


Background Likelihood: -122.205

# RDupper

gchi: 1.041391
gq:   0.010028
mV:   9958.849
mX:   4947.415

Best-fit log-likelihood: -122.2046281542477


# RDexact

gchi: 0.762641
gq:   0.015978
mV:   9211.406
mX:   4570.527

Best-fit log-likelihood: -122.65353689147663



